Opacity of Ejecta in Calculations of Supernova Light Curves

The plasma opacity in stars depends mainly on the local state of matter (the density, temperature, and chemical composition at the point of interest), but in supernova ejecta it also depends on the expansion velocity gradient, because the Doppler effect shifts the spectral lines differently in different ejecta layers. This effect is known in the literature as the expansion opacity. The existing approaches to the inclusion of this effect, in some cases, predict different results in identical conditions. In this paper we compare the approaches of Blinnikov (1996) and Friend and Castor (1983) - Eastman and Pinto (1993) to calculating the opacity in supernova ejecta and give examples of the influence of different approximations on the model light curves of supernovae.

==> arara.yaml <==
!database
map:
  "/home/marat/M/papers/expansion_opacity/1/expOpacArxiv.tex": 1686519123
  "/home/marat/M/papers/expansion_opacity/arxiv/expOpacArxiv.tex": 2030762510
  "/home/marat/M/papers/expansion_opacity/arxiv/expOpacArxiv.bib": 1378301016
